Enriching Automatic Test Case Generation by Extracting Relevant Test Inputs from Bug Reports

The quality of software is closely tied to the effectiveness of the tests it undergoes. Manual test writing, though crucial for bug detection, is time-consuming, which has driven significant research into automated test case generation. However, current methods often struggle to generate relevant inputs, limiting the effectiveness of the tests produced. To address this, we introduce BRMiner, a novel approach that leverages Large Language Models (LLMs) in combination with traditional techniques to extract relevant inputs from bug reports, thereby enhancing automated test generation tools. In this study, we evaluate BRMiner using the Defects4J benchmark and test generation tools such as EvoSuite and Randoop. Our results demonstrate that BRMiner achieves a Relevant Input Rate (RIR) of 60.03% and a Relevant Input Extraction Accuracy Rate (RIEAR) of 31.71%, significantly outperforming methods that rely on LLMs alone. The integration of BRMiner's input enhances EvoSuite ability to generate more effective test, leading to increased code coverage, with gains observed in branch, instruction, method, and line coverage across multiple projects. Furthermore, BRMiner facilitated the detection of 58 unique bugs, including those that were missed by traditional baseline approaches. Overall, BRMiner's combination of LLM filtering with traditional input extraction techniques significantly improves the relevance and effectiveness of automated test generation, advancing the detection of bugs and enhancing code coverage, thereby contributing to higher-quality software development.

==> Prompt/brminer-tot-prompt.txt <==
Imagine three different software engineering experts working on maintaining a software project hosted on GitHub or Jira. Their task is to analyze a bug report, specifically its Title, Description, and Comments, to identify potential test inputs that can trigger the described bug. 
Consider the following bug report with title "{issue_data['Title']}". Below is the description of the bug report: {issue_data['Description']}.
Here are the comments associated with the bug report: {', '.join(issue_data['Comments'])}
Each expert should propose potential inputs classified as String, Float, Integer, or Hexadecimal (as strings) that could be relevant for triggering the bug. They must discuss the relevance of these inputs and discard any that are deemed irrelevant. Finally, they should compile a list of relevant inputs in the following JSON format for ease of use:
{{
    "{issue_data['Issue_Key']}": {{
        "strings": [],
        "floats": [],
        "integers": []
    }}
}}
Please ensure the complete JSON file is placed between the three quotes ``` ``` for easy extraction.



==> Prompt/llm-alone-tot-prompt.txt <==
Imagine three different software engineering experts working on maintaining a software project hosted on GitHub or Jira. Their task is to analyze the contents of a bug report, including its Title, Description, and Comments, to determine potential test inputs that could be used to trigger the described bug.
Consider the following bug report with title "{issue_data['Title']}". Below is the description of the bug report: {issue_data['Description']}.
Here are the comments associated with the bug report: {', '.join(issue_data['Comments'])}
The following inputs have been automatically extracted from this bug report: \n{inputs_text}.
The experts must analyze both the bug report and these extracted inputs, then select relevant inputs classified as String, Float, Integer, or Hexadecimal (as strings). They should discuss the relevance of all chosen inputs, discarding any that are deemed irrelevant. Finally, they should compile a complete list of relevant inputs in the following JSON format:
{{
    "{issue_data['Issue_Key']}": {{
        "strings": [],
        "floats": [],
        "integers": []
    }}
}}
Please ensure the complete JSON file is placed between the three quotes ``` ``` for easy extraction.



==> brminer-tot-prompt.txt <==
Imagine three different software engineering experts working on maintaining a software project hosted on GitHub or Jira. Their task is to analyze a bug report, specifically its Title, Description, and Comments, to identify potential test inputs that can trigger the described bug. 
Consider the following bug report with title "{issue_data['Title']}". Below is the description of the bug report: {issue_data['Description']}.
Here are the comments associated with the bug report: {', '.join(issue_data['Comments'])}
Each expert should propose potential inputs classified as String, Float, Integer, or Hexadecimal (as strings) that could be relevant for triggering the bug. They must discuss the relevance of these inputs and discard any that are deemed irrelevant. Finally, they should compile a list of relevant inputs in the following JSON format for ease of use:
{{
    "{issue_data['Issue_Key']}": {{
        "strings": [],
        "floats": [],
        "integers": []
    }}
}}
Please ensure the complete JSON file is placed between the three quotes ``` ``` for easy extraction.



==> llm-alone-tot-prompt.txt <==
Imagine three different software engineering experts working on maintaining a software project hosted on GitHub or Jira. Their task is to analyze the contents of a bug report, including its Title, Description, and Comments, to determine potential test inputs that could be used to trigger the described bug.
Consider the following bug report with title "{issue_data['Title']}". Below is the description of the bug report: {issue_data['Description']}.
Here are the comments associated with the bug report: {', '.join(issue_data['Comments'])}
The following inputs have been automatically extracted from this bug report: \n{inputs_text}.
The experts must analyze both the bug report and these extracted inputs, then select relevant inputs classified as String, Float, Integer, or Hexadecimal (as strings). They should discuss the relevance of all chosen inputs, discarding any that are deemed irrelevant. Finally, they should compile a complete list of relevant inputs in the following JSON format:
{{
    "{issue_data['Issue_Key']}": {{
        "strings": [],
        "floats": [],
        "integers": []
    }}
}}
Please ensure the complete JSON file is placed between the three quotes ``` ``` for easy extraction.


